The First AI4TSP Competition: Learning to Solve Stochastic Routing Problems

This paper reports on the first international competition on AI for the traveling salesman problem (TSP) at the International Joint Conference on Artificial Intelligence 2021 (IJCAI-21). The TSP is one of the classical combinatorial optimization problems, with many variants inspired by real-world applications. This first competition asked the participants to develop algorithms to solve a time-dependent orienteering problem with stochastic weights and time windows (TD-OPSWTW). It focused on two types of learning approaches: surrogate-based optimization and deep reinforcement learning. In this paper, we describe the problem, the setup of the competition, the winning methods, and give an overview of the results. The winning methods described in this work have advanced the state-of-the-art in using AI for stochastic routing problems. Overall, by organizing this competition we have introduced routing problems as an interesting problem setting for AI researchers. The simulator of the problem has been made open-source and can be used by other researchers as a benchmark for new AI methods.

==> meetingnotes.txt <==
Update: Daniel and Tom are still interested in helping, but have limited time. For small things we can ask their help. Also Laurens has access to the back end server code now.


Relevant Paper: https://reader.elsevier.com/reader/sd/pii/S0004370217301030?token=6AF5516F190D075D299A212E099B9413F5145970010C62E51BC36483F0D6CE4D049AD3AF0F94BC5D8BFE831E8BC4049F&originRegion=eu-west-1&originCreation=20211005080035


https://www.sciencedirect.com/science/article/pii/S0004370217301030

Other competition paper: https://www.sciencedirect.com/science/article/pii/S0169207018300785?via%3Dihub


Focus points:
Paulo: RL track
Laurens: surrogate track
Reza: instance description and instance generation
Yingqian: problem description



Laurens: check notation for track 1 winning methods
Paulo: same for track 2
Reza: introduction, check literature
Paulo: evaluation and scoring
Laurens: results and insights

